Numerical Composition of Differential Privacy

We give a fast algorithm to optimally compose privacy guarantees of differentially private (DP) algorithms to arbitrary accuracy. Our method is based on the notion of privacy loss random variables to quantify the privacy loss of DP algorithms. The running time and memory needed for our algorithm to approximate the privacy curve of a DP algorithm composed with itself $k$ times is $\tilde{O}(\sqrt{k})$. This improves over the best prior method by Koskela et al. (2020) which requires $\tilde{\Omega}(k^{1.5})$ running time. We demonstrate the utility of our algorithm by accurately computing the privacy loss of DP-SGD algorithm of Abadi et al. (2016) and showing that our algorithm speeds up the privacy computations by a few orders of magnitude compared to prior work, while maintaining similar accuracy.

==> Figures/results/comparison-10.dat <==
# eps delta_upper_fourier_accountant delta_lower_fourier_accountant delta_upper_ours delta_lower_ours
0 0.1 0.0015082761294665397 0.007898461833189185 0.004434932594243548 0.003592072346221697
1 0.3111111111111111 0.00015395279183894685 0.0008383467291557113 0.0004363204412110735 0.00038407686534123363
2 0.5222222222222223 3.236795659677642e-05 0.00018078133856292106 9.112891153942945e-05 8.268555564981972e-05
3 0.7333333333333333 9.139140068556527e-06 5.171339040307036e-05 2.567553801091631e-05 2.3621843325715958e-05
4 0.9444444444444444 2.984494755723468e-06 1.7009062420371043e-05 8.376554305528653e-06 7.763300901462113e-06
5 1.1555555555555557 1.055690270785417e-06 6.04125152757634e-06 2.961508581610791e-06 2.7560274245973254e-06
6 1.3666666666666667 3.908048730048017e-07 2.2415955643614326e-06 1.0960562005108935e-06 1.0222914780178094e-06
7 1.577777777777778 1.4835156853667825e-07 8.519335482355096e-07 4.1606119178498526e-07 3.884186864401206e-07
8 1.788888888888889 5.699390619428479e-08 3.274358713185458e-07 1.5989137117733644e-07 1.4922052878691771e-07
9 2.0 2.1961548722935543e-08 1.2615686520424415e-07 6.16712623158362e-08 5.743357135976443e-08


==> Figures/results/comparison-100.dat <==
# eps delta_upper_fourier_accountant delta_lower_fourier_accountant delta_upper_ours delta_lower_ours
0 0.1 3.986188412149898e-07 1.0 0.056567369414704666 0.04140821845204612
1 0.5333333333333333 2.3459732587825043e-08 1.0 0.0030275267534266266 0.002166133003671357
2 0.9666666666666667 1.6623379975703766e-09 1.0 0.00020976722431919004 0.00015929034632590527
3 1.4000000000000001 1.5651168366600825e-10 0.12637884404534824 2.2537931377935287e-05 1.7722891601332584e-05
4 1.8333333333333335 0.0 0.01734952020112232 2.9831527454417134e-06 2.376472286634642e-06
5 2.266666666666667 0.0 0.0024645940603356693 4.2221448137265444e-07 3.370112060680057e-07
6 2.7 0.0 0.000343685854062517 5.973492726159705e-08 4.7391649823649864e-08
7 3.1333333333333333 0.0 4.580073749744503e-05 8.226768298914207e-09 6.336430829750607e-09
8 3.566666666666667 0.0 5.758677523777782e-06 1.1501504986260726e-09 7.261649226377365e-10
9 4.0 0.0 6.810642742692342e-07 2.2788683638334722e-10 -7.533419626576042e-14


==> Figures/results/comparison-1000.dat <==
# eps delta_upper_fourier_accountant delta_lower_fourier_accountant delta_upper_ours delta_lower_ours
0 0.1 0.0 1.0 0.22956151714399786 0.1622923688320915
1 0.6444444444444445 0.0 1.0 0.07891377328861786 0.048411767205593086
2 1.188888888888889 0.0 1.0 0.018666469328154977 0.010121232429721627
3 1.7333333333333336 0.0 1.0 0.0032340599378537917 0.0015974552895690645
4 2.277777777777778 0.0 1.0 0.00044721353881261786 0.00020789165884471124
5 2.8222222222222224 0.0 1.0 5.377131105273149e-05 2.4184092964461613e-05
6 3.366666666666667 0.0 1.0 6.014559322845591e-06 2.664553492278951e-06
7 3.911111111111112 0.0 1.0 6.512662604208674e-07 2.8627936039806096e-07
8 4.455555555555556 0.0 1.0 6.932213182522422e-08 3.015207090165291e-08
9 5.0 0.0 1.0 7.326552631805554e-09 3.034529538424186e-09


==> Figures/results/discretisation_points_vs_error_bounds_kjph21.dat <==
# n delta_upper delta_lower
0 755982 0.006826580817102731 7.656675524111052e-10
1 1889602 6.053145053497725e-05 1.0303112225418042e-07
2 7557700 5.6749782161752414e-06 1.1527278480828337e-06
3 18893902 3.5324852443182014e-06 1.867181916092048e-06
4 75574902 2.7867811392268304e-06 2.3761814327677598e-06


==> Figures/results/discretisation_points_vs_error_bounds_ours.dat <==
# n delta_upper delta_lower
0 2126 0.0032388620897784394 1.0230696542969548e-08
1 4014 8.660491515012064e-05 1.676738214604713e-07
2 19130 4.740873191920497e-06 1.4289501846075728e-06
3 189172 2.734241759250826e-06 2.4255915811642515e-06
4 755982 2.613838610976107e-06 2.536714720994894e-06
5 1889602 2.590447202302051e-06 2.5595868492488897e-06
6 7557700 2.5954545314195815e-06 2.5876715643831685e-06
7 18893902 2.5765198290938204e-06 2.573415816504374e-06
8 75574902 2.575362751507917e-06 2.5745717484124715e-06


==> Figures/results/dpsgd.dat <==
# iters "Ours Upper" "Ours Lower" GDP RDP
0 2 0.2147971271782828 0.11470059092934938 0.013661382612167393 1.9098038155843315
1 10 0.30651774838089496 0.2063867967792155 0.03213687349278694 1.965370966477814
2 20 0.35514400489642556 0.2549970415172601 0.04639707022557301 1.9898929557203806
3 50 0.4285196599478796 0.32835085498529665 0.07532573131833444 2.0233080120310083
4 100 0.4912825600116901 0.3910977554057531 0.10862252641237076 2.051326137475923
5 200 0.5607657853489131 0.46056541262517964 0.15659048644961673 2.0816092121098646
6 500 0.6643661787597657 0.5641465035364776 0.25390403546894313 2.127423683914167
7 1000 0.7539285012242463 0.6536961224652176 0.36603185506728997 2.169356220445264
8 2000 0.8574331695450312 0.7571905099930761 0.5279140598974378 2.2222095174755494


==> Figures/results/eps-k-aligned.dat <==
# iters "Ours Upper" "Ours Lower" "Theirs Lower" "Theirs Upper"
0 10 0.2569551967905811 0.25593286736644527 0.21937343331279577 0.28982640006175536
1 20 0.3057645841557656 0.3043571320997455 0.22173273989242492 0.38739905946147357
2 30 0.3370659617940102 0.33536576991735545 0.20752468719208889 0.4747464767138814
3 40 0.3605462867962992 0.3586005475973779 0.18795270912470893 0.5600122872399591
4 50 0.37950252531959855 0.37734117095275316 0.16696194732954697 0.6456172153055635


==> Figures/results/exact.dat <==
# eps delta_upper-eps_err=0.1 delta_lower-eps_err=0.1 delta_upper-eps_err=0.5 delta_lower-eps_err=0.5 delta_upper-eps_err=1.0 delta_lower-eps_err=1.0 delta-exact
0 0.1 0.382943984132256 0.3223983020650802 0.5074550231148164 0.2131179360018774 0.652385497207598 0.11020843437966645 0.35234358461758986
1 0.6444444444444445 0.2269583741899692 0.17890299513508895 0.33900289893635416 0.10263254552213247 0.4936310079094005 0.04380445727808498 0.20215503793311698
2 1.188888888888889 0.11148898378866079 0.08151097830653214 0.19175540546338024 0.039925881156643896 0.32596438062430794 0.013847148014436319 0.09567102086358484
3 1.7333333333333336 0.04431947341107814 0.029830921741720695 0.08931137542024488 0.012321755612038231 0.18194464414826902 0.0034330598081634927 0.03650025113575092
4 2.277777777777778 0.013994037426506102 0.008622684121530095 0.03349201915402462 0.0029756239350638564 0.0835342826082162 0.0006605628546892643 0.011028796018727562
5 2.8222222222222224 0.0034604471598412294 0.0019435892359241952 0.009938755861535885 0.0005565254247741149 0.030864994225392416 9.786001444042977e-05 0.002604005875612268
6 3.366666666666667 0.0006630319362431062 0.0003383627795743112 0.0023035057890536943 7.998405464146789e-05 0.0090248570732066 1.1094964765644222e-05 0.00047560281949227405
7 3.911111111111112 9.764705005969984e-05 4.516721920929877e-05 0.00041288335442617153 8.781142639022816e-06 0.0020618442759816574 9.581219849077507e-07 6.668347837645867e-05
8 4.455555555555556 1.0986405352673996e-05 4.597423035286511e-06 5.680773135192073e-05 7.329958008488875e-07 0.000364540449416406 6.27136998970127e-08 7.135713419286312e-06
9 5.0 9.399843640828018e-07 3.5522438861639954e-07 5.96582256605427e-06 4.627311090164446e-08 4.951732281828427e-05 3.016412147932159e-09 5.801718309198478e-07


==> Figures/results/num_error.dat <==
 eps delta_upper-eps_err=0.1 delta_lower-eps_err=0.1 delta_upper-eps_err=0.5 delta_lower-eps_err=0.5 delta_upper-eps_err=1.0 delta_lower-eps_err=1.0 delta-exact
0 5.5 7.684837877758974e-08 2.6421782050146637e-08 5.89569630945766e-07 2.848052141737136e-09 6.207129806924254e-06 1.423305875082333e-10 4.524153466691304e-08
1 5.777777777777778 1.7286218756189266e-08 5.627808025877508e-09 1.4751414153150247e-07 5.388815256567753e-10 1.7778668513406812e-06 1.5851709863000273e-11 9.90641200698533e-09
2 6.055555555555555 3.6201281010485823e-09 1.1076087586643828e-09 3.432664052145862e-08 8.735048237713247e-11 4.7402084350194764e-07 -5.9509699215340975e-12 2.0156441765613927e-09
3 6.333333333333333 7.11184573952365e-10 1.9611410863292252e-10 7.430709276936609e-09 5.478681428538857e-12 1.1760239509263278e-07 -9.458420242973879e-12 3.809852797003493e-10
4 6.611111111111111 1.3681872711583108e-10 2.5627851167001946e-11 1.500633746678375e-09 -8.258702673184142e-12 2.7145096869975774e-08 -9.997441744674856e-12 6.687907496194441e-11
5 6.888888888888889 3.162640024183454e-11 -3.958762768021676e-12 2.876138671666956e-10 -1.035800704089229e-11 5.832198740477024e-09 -1.0084787162477698e-11 1.090088705009779e-11
6 7.166666666666667 1.3744253973653644e-11 -8.741507243726534e-12 5.745967130134956e-11 -1.061102414177067e-11 1.1712479439552278e-09 -1.0103782004726846e-11 1.6494315150402327e-12
7 7.444444444444445 1.0901783132472197e-11 -9.487442968568132e-12 1.6982559683688745e-11 -1.0588853021734753e-11 2.252696423003961e-10 -1.0109504952066833e-11 2.31647361361125e-13
8 7.722222222222222 1.0451852057981402e-11 -9.630578072043254e-12 1.0414527707735686e-11 -1.0526115909926117e-11 4.708127658756448e-11 -1.0110212603988199e-11 3.019035516443995e-14
9 8.0 1.0349278174152881e-11 -9.69397236667795e-12 9.467073917897322e-12 -1.0456726872175334e-11 1.591162309743237e-11 -1.0107661498717802e-11 3.650821687421877e-15


==> Figures/results/runtime-k.dat <==
# iters "Runtime Ours" "Runtime Theirs" "Delta Upper Ours" "Delta Lower Ours" "Delta Upper Theirs" "Delta Lower Theirs"
0 100 0.08754563331604004 0.4703526496887207 1.2521662807384696e-07 4.3119342421833975e-08 1.2508513259620252e-07 4.3119342421833975e-08
1 200 0.08936238288879395 1.0708987712860107 2.864407607209739e-07 9.802142969701756e-08 2.83603350695975e-07 9.802142969701756e-08
2 500 0.09203243255615234 2.844714641571045 1.079734720179154e-06 3.5800902919596545e-07 1.0713393817350798e-06 3.5800902919596545e-07
3 1000 0.09931421279907227 5.199837923049927 4.746449985583567e-06 1.4302474288446968e-06 4.6870218865352886e-06 1.4302474288446968e-06
4 2000 0.10918068885803223 10.150267362594604 5.805120168413085e-05 1.5162111574286117e-05 5.759344157264774e-05 1.5162111574286117e-05


==> Figures_v1/data/runtime-k.dat <==
# iters "Runtime Ours" "Runtime Theirs" "Delta Upper Ours" "Delta Lower Ours" "Delta Upper Theirs" "Delta Lower Theirs"
0 100 0.12540674209594727 0.45644521713256836 1.2521662807384696e-07 4.3119342421833975e-08 1.2508513259620252e-07 4.3119342421833975e-08
1 200 0.12033462524414062 1.0277135372161865 2.864407607209739e-07 9.802142969701756e-08 2.83603350695975e-07 9.802142969701756e-08
2 500 0.15549778938293457 2.7533633708953857 1.079734720179154e-06 3.5800902919596545e-07 1.0713393817350798e-06 3.5800902919596545e-07
3 1000 0.19428491592407227 5.090338230133057 4.746449988712126e-06 1.4302474290944891e-06 4.687021885427123e-06 1.4302474290944891e-06
4 2000 0.25852251052856445 9.873455047607422 5.805120165153614e-05 1.5162111544146397e-05 5.759344157264774e-05 1.5162111544146397e-05
5 5000 0.4034416675567627 inf inf inf inf inf 
6 10000 0.6181237697601318 inf inf inf inf inf 


==> Figures_v1/results/comparison-10.dat <==
# eps delta_upper_fourier_accountant delta_lower_fourier_accountant delta_upper_ours delta_lower_ours
0 0.1 0.0015082761294665397 0.007898461833189185 0.004434932594243548 0.003592072346221697
1 0.3111111111111111 0.00015395279183894685 0.0008383467291557113 0.0004363204412110735 0.00038407686534123363
2 0.5222222222222223 3.236795659677642e-05 0.00018078133856292106 9.112891153942945e-05 8.268555564981972e-05
3 0.7333333333333333 9.139140068556527e-06 5.171339040307036e-05 2.567553801091631e-05 2.3621843325715958e-05
4 0.9444444444444444 2.984494755723468e-06 1.7009062420371043e-05 8.376554305528653e-06 7.763300901462113e-06
5 1.1555555555555557 1.055690270785417e-06 6.04125152757634e-06 2.961508581610791e-06 2.7560274245973254e-06
6 1.3666666666666667 3.908048730048017e-07 2.2415955643614326e-06 1.0960562005108935e-06 1.0222914780178094e-06
7 1.577777777777778 1.4835156853667825e-07 8.519335482355096e-07 4.1606119178498526e-07 3.884186864401206e-07
8 1.788888888888889 5.699390619428479e-08 3.274358713185458e-07 1.5989137117733644e-07 1.4922052878691771e-07
9 2.0 2.1961548722935543e-08 1.2615686520424415e-07 6.16712623158362e-08 5.743357135976443e-08


==> Figures_v1/results/comparison-100.dat <==
# eps delta_upper_fourier_accountant delta_lower_fourier_accountant delta_upper_ours delta_lower_ours
0 0.1 3.986188412149898e-07 1.0 0.056567369414704666 0.04140821845204612
1 0.5333333333333333 2.3459732587825043e-08 1.0 0.0030275267534266266 0.002166133003671357
2 0.9666666666666667 1.6623379975703766e-09 1.0 0.00020976722431919004 0.00015929034632590527
3 1.4000000000000001 1.5651168366600825e-10 0.12637884404534824 2.2537931377935287e-05 1.7722891601332584e-05
4 1.8333333333333335 0.0 0.01734952020112232 2.9831527454417134e-06 2.376472286634642e-06
5 2.266666666666667 0.0 0.0024645940603356693 4.2221448137265444e-07 3.370112060680057e-07
6 2.7 0.0 0.000343685854062517 5.973492726159705e-08 4.7391649823649864e-08
7 3.1333333333333333 0.0 4.580073749744503e-05 8.226768298914207e-09 6.336430829750607e-09
8 3.566666666666667 0.0 5.758677523777782e-06 1.1501504986260726e-09 7.261649226377365e-10
9 4.0 0.0 6.810642742692342e-07 2.2788683638334722e-10 -7.533419626576042e-14


==> Figures_v1/results/comparison-1000.dat <==
# eps delta_upper_fourier_accountant delta_lower_fourier_accountant delta_upper_ours delta_lower_ours
0 0.1 0.0 1.0 0.22956151714399786 0.1622923688320915
1 0.6444444444444445 0.0 1.0 0.07891377328861786 0.048411767205593086
2 1.188888888888889 0.0 1.0 0.018666469328154977 0.010121232429721627
3 1.7333333333333336 0.0 1.0 0.0032340599378537917 0.0015974552895690645
4 2.277777777777778 0.0 1.0 0.00044721353881261786 0.00020789165884471124
5 2.8222222222222224 0.0 1.0 5.377131105273149e-05 2.4184092964461613e-05
6 3.366666666666667 0.0 1.0 6.014559322845591e-06 2.664553492278951e-06
7 3.911111111111112 0.0 1.0 6.512662604208674e-07 2.8627936039806096e-07
8 4.455555555555556 0.0 1.0 6.932213182522422e-08 3.015207090165291e-08
9 5.0 0.0 1.0 7.326552631805554e-09 3.034529538424186e-09


==> Figures_v1/results/dpsgd.dat <==
# iters "Ours Upper" "Ours Lower" GDP RDP
0 2 0.2147971271782828 0.11470059092934938 0.013661382612167393 1.9098038155843315
1 10 0.30651774838089496 0.2063867967792155 0.03213687349278694 1.965370966477814
2 20 0.35514400489642556 0.2549970415172601 0.04639707022557301 1.9898929557203806
3 50 0.4285196599478796 0.32835085498529665 0.07532573131833444 2.0233080120310083
4 100 0.4912825600116901 0.3910977554057531 0.10862252641237076 2.051326137475923
5 200 0.5607657853489131 0.46056541262517964 0.15659048644961673 2.0816092121098646
6 500 0.6643661787597657 0.5641465035364776 0.25390403546894313 2.127423683914167
7 1000 0.7539285012242463 0.6536961224652176 0.36603185506728997 2.169356220445264
8 2000 0.8574331695450312 0.7571905099930761 0.5279140598974378 2.2222095174755494


==> Figures_v1/results/eps-k-aligned.dat <==
# iters "Ours Upper" "Ours Lower" "Theirs Lower" "Theirs Upper"
0 10 0.2569551967905811 0.25593286736644527 0.21937343331279577 0.28982640006175536
1 20 0.3057645841557656 0.3043571320997455 0.22173273989242492 0.38739905946147357
2 30 0.3370659617940102 0.33536576991735545 0.20752468719208889 0.4747464767138814
3 40 0.3605462867962992 0.3586005475973779 0.18795270912470893 0.5600122872399591
4 50 0.37950252531959855 0.37734117095275316 0.16696194732954697 0.6456172153055635


==> Figures_v1/results/exact.dat <==
# eps delta_upper-eps_err=0.1 delta_lower-eps_err=0.1 delta_upper-eps_err=0.5 delta_lower-eps_err=0.5 delta_upper-eps_err=1.0 delta_lower-eps_err=1.0 delta-exact
0 0.1 0.382943984132256 0.3223983020650802 0.5074550231148164 0.2131179360018774 0.652385497207598 0.11020843437966645 0.35234358461758986
1 0.6444444444444445 0.2269583741899692 0.17890299513508895 0.33900289893635416 0.10263254552213247 0.4936310079094005 0.04380445727808498 0.20215503793311698
2 1.188888888888889 0.11148898378866079 0.08151097830653214 0.19175540546338024 0.039925881156643896 0.32596438062430794 0.013847148014436319 0.09567102086358484
3 1.7333333333333336 0.04431947341107814 0.029830921741720695 0.08931137542024488 0.012321755612038231 0.18194464414826902 0.0034330598081634927 0.03650025113575092
4 2.277777777777778 0.013994037426506102 0.008622684121530095 0.03349201915402462 0.0029756239350638564 0.0835342826082162 0.0006605628546892643 0.011028796018727562
5 2.8222222222222224 0.0034604471598412294 0.0019435892359241952 0.009938755861535885 0.0005565254247741149 0.030864994225392416 9.786001444042977e-05 0.002604005875612268
6 3.366666666666667 0.0006630319362431062 0.0003383627795743112 0.0023035057890536943 7.998405464146789e-05 0.0090248570732066 1.1094964765644222e-05 0.00047560281949227405
7 3.911111111111112 9.764705005969984e-05 4.516721920929877e-05 0.00041288335442617153 8.781142639022816e-06 0.0020618442759816574 9.581219849077507e-07 6.668347837645867e-05
8 4.455555555555556 1.0986405352673996e-05 4.597423035286511e-06 5.680773135192073e-05 7.329958008488875e-07 0.000364540449416406 6.27136998970127e-08 7.135713419286312e-06
9 5.0 9.399843640828018e-07 3.5522438861639954e-07 5.96582256605427e-06 4.627311090164446e-08 4.951732281828427e-05 3.016412147932159e-09 5.801718309198478e-07


==> Figures_v1/results/num_error.dat <==
 eps delta_upper-eps_err=0.1 delta_lower-eps_err=0.1 delta_upper-eps_err=0.5 delta_lower-eps_err=0.5 delta_upper-eps_err=1.0 delta_lower-eps_err=1.0 delta-exact
0 5.5 7.684837877758974e-08 2.6421782050146637e-08 5.89569630945766e-07 2.848052141737136e-09 6.207129806924254e-06 1.423305875082333e-10 4.524153466691304e-08
1 5.777777777777778 1.7286218756189266e-08 5.627808025877508e-09 1.4751414153150247e-07 5.388815256567753e-10 1.7778668513406812e-06 1.5851709863000273e-11 9.90641200698533e-09
2 6.055555555555555 3.6201281010485823e-09 1.1076087586643828e-09 3.432664052145862e-08 8.735048237713247e-11 4.7402084350194764e-07 -5.9509699215340975e-12 2.0156441765613927e-09
3 6.333333333333333 7.11184573952365e-10 1.9611410863292252e-10 7.430709276936609e-09 5.478681428538857e-12 1.1760239509263278e-07 -9.458420242973879e-12 3.809852797003493e-10
4 6.611111111111111 1.3681872711583108e-10 2.5627851167001946e-11 1.500633746678375e-09 -8.258702673184142e-12 2.7145096869975774e-08 -9.997441744674856e-12 6.687907496194441e-11
5 6.888888888888889 3.162640024183454e-11 -3.958762768021676e-12 2.876138671666956e-10 -1.035800704089229e-11 5.832198740477024e-09 -1.0084787162477698e-11 1.090088705009779e-11
6 7.166666666666667 1.3744253973653644e-11 -8.741507243726534e-12 5.745967130134956e-11 -1.061102414177067e-11 1.1712479439552278e-09 -1.0103782004726846e-11 1.6494315150402327e-12
7 7.444444444444445 1.0901783132472197e-11 -9.487442968568132e-12 1.6982559683688745e-11 -1.0588853021734753e-11 2.252696423003961e-10 -1.0109504952066833e-11 2.31647361361125e-13
8 7.722222222222222 1.0451852057981402e-11 -9.630578072043254e-12 1.0414527707735686e-11 -1.0526115909926117e-11 4.708127658756448e-11 -1.0110212603988199e-11 3.019035516443995e-14
9 8.0 1.0349278174152881e-11 -9.69397236667795e-12 9.467073917897322e-12 -1.0456726872175334e-11 1.591162309743237e-11 -1.0107661498717802e-11 3.650821687421877e-15

